Thompson Sampling-like Algorithms for Stochastic Rising Bandits

Stochastic rising rested bandit (SRRB) is a setting where the arms' expected rewards increase as they are pulled. It models scenarios in which the performances of the different options grow as an effect of an underlying learning process (e.g., online model selection). Even if the bandit literature provides specifically crafted algorithms based on upper-confidence bounds for such a setting, no study about Thompson sampling TS-like algorithms has been performed so far. The strong regularity of the expected rewards in the SRRB setting suggests that specific instances may be tackled effectively using adapted and sliding-window TS approaches. This work provides novel regret analyses for such algorithms in SRRBs, highlighting the challenges and providing new technical tools of independent interest. Our results allow us to identify under which assumptions TS-like algorithms succeed in achieving sublinear regret and which properties of the environment govern the complexity of the regret minimization problem when approached with TS. Furthermore, we provide a regret lower bound based on a complexity index we introduce. Finally, we conduct numerical simulations comparing TS-like algorithms with state-of-the-art approaches for SRRBs in synthetic and real-world settings.

==> data.txt <==
        Round   NUM CI-L    CI-H
        0.00074   25698    25688    25708
        0.00447   20656    20632    20680
        0.01    15200    15160   15240
        0.027   9415    9344    9486
        0.05   9752    9462   10043
        0.0668   12838    12499   13178
        0.1    16549    16443   16654


==> data2.txt <==
        Round   NUM CI-L    CI-H
        0.1   29233    29226    29241
        0.25   24480    24459    24501
        0.33   15440    15395.75    15484
        0.5   8772    8689   8855
        0.66   16187.4    16045   16330
        0.75  14996   14678   15314
        0.9   15094   14900   15287

